Dissolution is the solution: on the reduced mass-to-light ratios of Galactic globular clusters

The observed dynamical mass-to-light (M/L) ratios of globular clusters (GCs) are systematically lower than those expected from `canonical' simple stellar population models, which do not account for the preferential loss of low-mass stars due to energy equipartition. It was recently shown that low-mass star depletion can qualitatively explain the M/L discrepancy. To verify whether it is indeed the driving mechanism, we derive dissolution timescales and use these to predict the M/L_V ratios of the 24 Galactic GCs for which orbital parameters and dynamical M/L_V are known. We also predict the slopes of their low-mass stellar mass functions (MFs). We use the SPACE cluster models, which include dynamical dissolution, low-mass star depletion, stellar evolution, stellar remnants and various metallicities. The predicted M/L_V are in 1 sigma agreement with the observations for 12 out of 24 GCs. The discrepancy for the other GCs probably arises because our predictions give global M/L ratios, while the observations represent extrapolated central values that are different from global ones in case of mass segregation and a long dissolution timescale. GCs in our sample which likely have dissimilar global and central M/L ratios can be excluded by imposing limits on the dissolution timescale and King parameter. For the remaining GCs, the observed and predicted average M/L_V are 78^+9_-11% and 78+/-2% of the canonically expected values, while for the entire sample the values are 74^+6_-7% and 85+/-1%. The predicted correlation between the slope of the low-mass stellar MF and M/L_V is qualitatively consistent with observed MF slopes. It is concluded that the variation of M/L ratio due to dissolution and low-mass star depletion is a plausible explanation for the discrepancy between the observed and canonically expected M/L ratios of GCs. (Abridged)

==> abstract.txt <==
The observed dynamical mass-to-light (M/L) ratios of globular clusters (GCs) are systematically lower than those expected from `canonical' simple stellar population models, which do not account for the preferential loss of low-mass stars due to energy equipartition. It was recently shown that low-mass star depletion can qualitatively explain the M/L discrepancy. To verify whether it is indeed the driving mechanism, we derive dissolution timescales and use these to predict the M/L_V ratios of the 24 Galactic GCs for which orbital parameters and dynamical M/L_V are known. We also predict the slopes of their low-mass stellar mass functions (MFs). We use the SPACE cluster models, which include dynamical dissolution, low-mass star depletion, stellar evolution, stellar remnants and various metallicities. The predicted M/L_V are in 1 sigma agreement with the observations for 12 out of 24 GCs. The discrepancy for the other GCs probably arises because our predictions give global M/L ratios, while the observations represent extrapolated central values that are different from global ones in case of mass segregation and a long dissolution timescale. GCs in our sample which likely have dissimilar global and central M/L ratios can be excluded by imposing limits on the dissolution timescale and King parameter. For the remaining GCs, the observed and predicted average M/L_V are 78^+9_-11% and 78+/-2% of the canonically expected values, while for the entire sample the values are 74^+6_-7% and 85+/-1%. The predicted correlation between the slope of the low-mass stellar MF and M/L_V is qualitatively consistent with observed MF slopes. It is concluded that the variation of M/L ratio due to dissolution and low-mass star depletion is a plausible explanation for the discrepancy between the observed and canonically expected M/L ratios of GCs. (Abridged)
